Performance Evaluation of Container-based Virtualization for High Performance Computing Environments

Virtualization technologies have evolved along with the development of computational environments since virtualization offered needed features at that time such as isolation, accountability, resource allocation, resource fair sharing and so on. Novel processor technologies bring to commodity computers the possibility to emulate diverse environments where a wide range of computational scenarios can be run. Along with processors evolution, system developers have created different virtualization mechanisms where each new development enhanced the performance of previous virtualized environments. Recently, operating system-based virtualization technologies captured the attention of communities abroad (from industry to academy and research) because their important improvements on performance area. In this paper, the features of three container-based operating systems virtualization tools (LXC, Docker and Singularity) are presented. LXC, Docker, Singularity and bare metal are put under test through a customized single node HPL-Benchmark and a MPI-based application for the multi node testbed. Also the disk I/O performance, Memory (RAM) performance, Network bandwidth and GPU performance are tested for the COS technologies vs bare metal. Preliminary results and conclusions around them are presented and discussed.

==> reviewers_comments.txt <==
Ref: FGCS_2017_862
Title: Performance Evaluation of Container-based Virtualization for High Performance Computing Environments
Journal: Future Generation Computer Systems

Dear Mr. Arango Gutierrez,

Thank you for submitting your manuscript to Future Generation Computer Systems. I regret to inform you that reviewers have advised against publishing your manuscript, and we must therefore reject it.

Please refer to the comments listed at the end of this letter for details of why I reached this decision.

We appreciate your submitting your manuscript to this journal and for giving us the opportunity to consider your work.

Kind regards,

Peter Sloot
Editor-in-Chief
Future Generation Computer Systems

Comments from the editors and reviewers:
-Reviewer 1

  - The authors are presenting a benchmarking review of three linux containers, Singularity, LXC, and Docker. I applaud them for taking initiative to do work on a topic that many might not consider scholarly or scientific, specifically because (this is a personal opinion) more publications related to infrastructure and software engineering would help with issues like the reproducibility crisis.

This manuscript needs a lot of work, namely in the introduction, background, and with the English grammar. I'm concerned that a lot of the background is paraphrased directly from wikipedia, for example:

Wikipedia on Cgroups

https://en.wikipedia.org/wiki/Cgroups This is bordering on plagaraism and I suggest that the others

"Engineers at Google (primarily Paul Menage and Rohit Seth) started the work on this feature in 2006 under the name "process containers".[1] In late 2007, the nomenclature changed to "control groups" to avoid confusion caused by multiple meanings of the term "container" in the Linux kernel context, and the control groups functionality was merged into the Linux kernel mainline in kernel version 2.6.24, which was released in January 2008.[2] Since then, developers have added many new features and controllers, such as support for kernfs,[3] firewalling,[4] and unified hierarchy.[5]"

and the paper:

"In addition to isolation, on 2006, Google project (process containers) implemented a functionality to limit the resource usage, e.g. CPU, memory, disk I/O, network). This project was later merged into the Linux ker nel and it was named cgroups (control groups). From that, cgroups capabilities have been extended to firewalling and unified hierarchy, amongst others."

In addition to this observation for most sentences I could intuit what the authors were trying to say, but it was confusing and awkward at best.  I tried to help with comments, but unfortunately I found myself needing to do this for entire paragraphs. 

I would suggest that the authors might consider re-doing the introduction and background to be better organized, and importantly, using their own words. I would also suggest having a native English speaker provide detailed feedback. I did thorough suggestions up until ~ line 111 when I realized the content was questionably from another source, and will include my comments below.



INTRODUCTION

[Abstract]: The first paragraph of the abstract essentially says that virtualization and processor technologies have grown with one another, and this is great for many reasons. I would (if you can) reduce this introduction to be more concise. The test I usually do is "how much of this is essential / can I take away" and the paper is still logical. In this case, you could eliminate the entire first paragraph and it would still be clear. Thus, you could take a strategy that is between the middle of these extremes - perhaps open with one or two sentences, and then hit the reader with the main focus of the paper.

In the second paragraph of the abstract you use a lot of acronyms that may not be well known to all readers. For each, be sure to introduce it clearly before you use it's acronym.

[p1] Abstract You talk about needed features "at that time" but it sounds off because you don't mention a particular time. I would just delete the "at that time" and it reads much better. It will also be a lot stronger if you eliminate the "and so on" and finish the sentence with "and resource fair sharing."

[last sentence]: "because their important improvements on performance area." reads very awkwardly.

[Introduction] You open with "Computational tools are key elements in the development of different areas of knowledge such as industry, research and academy." Is industry, research, and academy considered areas of knowledge? I would say they are producers of knowledge, but not areas.

In the next sentence you say "Simulations and modeling are important computational techniques used to reduce waiting times and money budgets bringing novel and effective solutions to challenging problems." The use of "waiting times" and "money budgets" has me thinking the authors are not native English speakers? I would say something simple like "...are important techniques that provide more cost effective solutions to improve computational efficiency"

[6] "New solutions usually required to be obtained through processor-intensive applications which demand specialized infrastructures to perform on acceptable time." I don't understand what you are trying to say here. Do you mean to say something like "Innovation is dependent on efficient, specialized infrastructure?"

[11] "Computational clusters fulfill most of the processor-intensive applications requirements, tackling novel problems and presenting foreseeable solutions." This sentence is also awkward. I think you want to say "to tackle novel problems and present..." or "including tackling novel problems."

[16] "Grid systems offer virtual organizations which integrate users and computational resources abroad" The "which" would read better as a "to".

[17] "Thus, multiple virtual organizations are consolidated world wide tackling diverse problems (e.g. cancer cure, search for fundamental particles and sequencing genomes, among others) then requiring diverse services and applications." The ending here is awkward. I think you are meaning to say that specialty area of knowledge on these resources also require special/specific applications?

[21] I really like "This babel of tools.." :)

[26] I would cut the sentence after "secure and isolated computational environments."

[Figure 1] I recognize the colors to (possibly) be Google Trends, but the Figure doesn't make it clear what exactly I am looking at, what the Y axis is, etc. Could you comment on the switch in interest in mid 2015 - perhaps something to do with Docker?

[28] Up to this point, the Background section is in present tense, as you are describing virtualization technologies and what they are useful for. When you then say "Cloud computing then emerges" it suggests that you were telling a story (past tense) and this isn't the case. You might either stay true to talking about present, transition more smoothly, or have the first part of the introduction take the same "this is what happened in the past" tone. A simple fix would be to say "Cloud computing has emerged..."

[32] This sentence ends with a comma :_)  "consumed resources," For this last sentence, I think what you are meaning to make is the distinction between enterprise use cases (something cloud computing is optimized for, and was developed for) vs. scientific or other.

[35] "where Cloud computing has fall short" should be "fallen short" Also here you make some pretty strong statements about what is required, that the technology is "very slow," and thus that cloud computing falls drastically short. I'd like a sentence or two that exemplifies these points.

[41] "Many scientific and academic applications taking advantage of native and optimized processor instructions which are penalized when they are executed on top of hypervisor tools." This again isn't a sentence. I think you are trying to say "Many scientific and academic applications taking advantage of native and optimized processor instructions are penalized when executed on top of hypervisor tools." This also is the first time you are mentioning hypervisor - what does this mean? The reader may not know and get immediately lost.

[46] "An alternative approach to the hypervisor-based solution to virtualized environments has gained traction and attention." Again, awkward. "An alternative approach to the hypervisor-based solution is using virtual environments"

[51] I don't think "Internet users" is quite the right target for container interest? "rapid development of container-based technologies is getting attention of Internet users." If the statement is suggesting that the Figure 1 is evidence of interest specifically from internet users, it's hard to argue since there isn't any other kind of user represented on the plot.  Possibly you might say interest from enterprise and academic developers has increased, as evidenced by a clear increase in search terms for container-based technology.

[54] Not proper English "Nevertheless its implications for scientific computing including HPC are still on doubt." You are trying to say "There is still doubt if containers will have an impact for scientific computing." However, I would not say that, because they already have.

[65] "At the distributed systems and networks laboratory, at Universidad del Valle, we are working" You generally shouldn't say "we" in a manuscript - it's better to talk in third person, eg "The Universidad de Valle is working on..." and then I would ask if there is reason to specify your specific university if many others are doing similar work? It's a stronger statement to suggest that many others are following suit.

[70] "prime time ready" probably should not use this kind of colloquial language.

[73] "We will present" --> "We present"

For the main "we are presenting this" at the end of this page, you need to clearly state the goal that you have, and what you did to achieve it, and then what that means. Right now you are saying that containers are important and you did benchmarks, and as a reader I want to know "so what?" Are you going to give me best practices? A reproducible workflow I can use to test? Something else?

Figure 2 is from Greg Kurtzer and you must properly credit him for it.

[108] "On 2001" you mean "In 2001" same for line [110]. 

[111] I'm not sure what this is referencing: "on 2006, Google project (process containers)" A Google Project, to most, is a project space on Google Cloud associated with numerous resources.

Much of this text is verbatim (or slightly modified) from Wikipedia. I am going to stop my review of the background here because the authors need to adjust this.

METHODS

It isn't clear how many times each benchmark was done per container and method. Given the domain of HPC, I would expect each to be run thousands of times to easily come up with distribution estimates. What I would want to see as an academic researcher is a distribution of results, with reported standard deviation (variance), and confidence intervals. 

Overall, the idea is great - we need benchmarking done for containers. The paper is missing a central goal/aim, and a clear logical flow from the initial presentation of the idea to a conclusion. A suggestion that the authors might think about - what stands out in my mind is that missing entirely is a set of "best practice" tests that provide clear distributions for the different metrics, presented as a holistic thing. I would suggest to the authors to resolve the issues with the background / information, and to re-scope the paper to be specifically about a set of tests that the authors believe are best for this kind of work. If the benchmarks already exist / are being extended, these details should be discussed, and the final set presented in a table. As a researcher (user and admin) I would want to finish reading the manuscript with confidence in container performance, and empowered with a set of tools and best practices for the comparison.

To the authors - please rework this and make it great! I am hugely in support of this kind of work, and with some re-thinking this will be ready to go.

-Reviewer 2

  -

This paper presents a performance comparison study of container-based virtualization tools like Docker, LXC and Singularity against bare-metal environment. It is very good that this paper considers the performance comparison based on CPU performance, Network bandwidth, Memory performance and Disk I/O performance, since these metrics are the very important metrics when developers design their HPC applications. 



Here are several comments after reviewing this paper, thanks for addressing them as needed. 



1: The benchmarks evaluated in this paper are single node HPL-Benchmark and MPI-based application using multiple processors. I think it is better to show some OpenMP multithread programming in the experimental section, since container technology is known as lightweight virtual machines, and it can provide isolation of system resource with its own process ID, so it would be interesting that we can have some multithread programming applications running using containers in order to evaluate resource allocation ability in the process level. 



2: Since there is no interference application running when the benchmark is running in the testbed, so it is better to show some results about performance influence caused by the interference application. 



3: This papers presents the conclusion that Singularity container is more suitable for HPC  application than Docker or LXC, so it is better to run more HPC benchmarks to enhance this conclusion, like running based on NAS Parallel Computing benchmarks. 



4: This paper also concludes that both of Docker and LXC were not able to achieve native performance, and LXC has more overhead than Docker, so it is better to show some running experiment with different CPU share setup instead of using default CPU setup. 

5: Also it is better to show some fault tolerance comparison results, since it is possible to do  migration using container technology, so we would like to see some resilience test when benchmarks run in containers or hypervisors. 
